Hazard and Beyond: Exploring Five Distributional Representations of Accelerometry Data for Disability Discrimination in Multiple Sclerosis

Research on modeling the distributional aspects in sensor-based digital health (sDHT) data has grown significantly in recent years. Most existing approaches focus on using individual-specific density or quantile functions. However, there has been limited exploration to assess the practical utility of alternative distributional representations in clinical contexts collecting sDHT data. This study is motivated by accelerometry data collected on 246 individuals with multiple sclerosis (MS)representing a wide range of disability (Expanded Disability Status Scale, EDSS: 0-7). We consider five different individual-level distributional representations of minute-level activity counts: density, survival, hazard, quantile, and total time on test functions. For each of the five distributional representations, scalar-on-function regression fits linear discriminators for binary and continuously measured MS disability, and cross-validated discriminatory performance of these linear discriminators is compared across. The results show that individual-level hazard functions provide the highest discriminatory accuracy, more than double the accuracy compared to density functions. Individual-level quantile functions provided the second-highest discriminatory accuracy. These findings highlight the importance of focusing on distributional representations that capture the tail behavior of distributions when analyzing digital health data, especially in clinical contexts.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 
%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%


